Quark Gluon Jet Discrimination with Weakly Supervised Learning

Deep learning techniques are currently being investigated for high energy physics experiments, to tackle a wide range of problems, with quark and gluon discrimination becoming a benchmark for new algorithms. One weakness is the traditional reliance on Monte Carlo simulations, which may not be well modelled at the detail required by deep learning algorithms. The weakly supervised learning paradigm gives an alternate route to classification, by using samples with different quark--gluon proportions instead of fully labeled samples. The paradigm has, therefore, huge potential for particle physics classification problems as these weakly supervised learning methods can be applied directly to collision data. In this study, we show that realistically simulated samples of dijet and Z+jet events can be used to discriminate between quark and gluon jets by using weakly supervised learning. We implement and compare the performance of weakly supervised learning for quark--gluon jet classification using three different machine learning methods: the jet image-based convolutional neural network, the particle-based recurrent neural network and the feature-based boosted decision tree.

==> comments.txt <==
Recommendation 	Major revision
Comments to the author
● Reviewer A :
General comments:

    The manuscript is overall well written, and the study is thorough.

    However, one major point that is missing is that in your realistic
    dijet sample, you have pp->qg, but, in your pure sample, you don’t
    have that. So, you must test the performance of pure sample
    trained CNN,RNN on pp->qg or vice versa, since the color structure
    is different from pp->qq or gg, and there might be some
    differences.

Questions and comments and responses:

TODO:
- Check references are correct after update

We thank the reviewer for a thorough review, and have endeavoured to
answer all the comments below and update the manuscript as required.

- Page 2 
  - 1st paragraph 
    - 3rd sentence - word “rely” is used twice in the sentence,
      consider changing it

"rely on the simulation of the microscopic detail" -> "trained on the
microscopic details of the"

  - 4th sentence - being fully supervised on MC is still useful and
    “misleading” if used straight out of the box, but that’s not what
    people do, so change to something like “... sub-optimal and care
    is needed when applied to real data”

Changed

  - 2nd paragraph
    - CMS made public results on ttbb cross section in all hadronic
      channel that makes use of CWoLa. Please add reference.

Added a sentence: "The CWoLa technique is beginning to be used in LHC
analyses, for example in the CMS \(t\bar{t}b\bar{b}\) analysis, it has
been used to distinguish the multijet background, which is difficult
to model with high number of jets \cite{CMS-PAS-TOP-18-011}." and
cited the reference (there is no arxiv, or journal submission for the
analysis at this time).

- Page 3
  - For the underlying event generation, what tune are you using? Do
    you have pileup events as well? For the feature inputs that you
    use for CNN and RNN I think they would be more sensitive to the
    pileup events than the BDT feature inputs.

We added a reference to the default Pythia8.2 tune, which is "Monash
2013". Pileup events were not including in the current study.

- Last paragraph
  - 1st sentence - capitalize: table->Table

Done

  - It isn’t clear from the text. The pT ranges mentioned, do they
    correspond to the pT of the hard partons? What were the
    pseudorapidity cuts for generation?

Yes, the pT range is a cut on the hard parton pT. The partons were
allowed up to absolute rapidity of 5.

- Page 4
  - 1st paragraph
  - 2nd sentence - “least” -> “at least”

Fixed

  - 3rd sentence - how were the choices for balancing requirements
    made? The cut for delta phi is different between dijet and Z+jet,
    what is the reason for that?

The balancing requirements were set to match those of the existing CMS
quark-gluon BDT study, as mentioned in the text.  We investigated
changing the delta phi cut, but found it had little effect on the
final results as the number of jets between 2.1 and 2.5 DeltaPhi in
Z+jets is very small, so we just kept the cuts in line with the CMS
study.

  - 2nd paragraph
  - Provide some details on Z boson reconstruction. I assume
    dielectron, dimuon decays were used? If the Z->lepton decays were
    forced, then that should be explained in MC section as well.

In the event selection, we detail that we require dimuons within 20
GeV of the Z mass. We added a sentence indicating we force the dimuon
channel in the generator.

  - 3rd paragraph
  - 2nd sentence: this sentence doesn’t make any sense. What does it
    mean to “exclude”??

The pT range is that of the parton, but can lead to jets of various pT
around that range. To clean up the pT distribution, we cut out the
lowest 15% of jets (in terms of pT) and the highest 15% of jets.

We have rewritten this sentence to make this clearer.

- Page 5
  - 1st par.
  - 2nd sentence - isn’t training set used for training, not the test
    set?

Yes, this is a mistake. We have corrected the text

  - 4th sentence - Isn’t validation set enough to say about the
    performance? For HEP, I don’t see the need for additional test
    set. For the test set you say you use pure quark and gluon
    samples,

The validation set is used to check for overtraining, but also to pick
out the best training point of the model for further study. The test
set is then required to check that this procedure hasn't biased the
model by fitting to the validation set. Also, for the realistic
sample, the overtraining check is done on a mixed validation sample
and we require a pure test sample to check the quark-gluon
performance, as opposed to the dijet-zjet performance. We added a
sentence to this effect in the text. We also added some text to page 3
to make more explicit the reasoning behind the pure samples and to
mention parton matching selects over 95% of the same sample.

  - In the realistic sample, you have pp->qg, while in your “pure”
    sample you don’t.
  - I think there might be subtle differences whether you include them
    in your training or not.
  - While reading, it was a bit confusing.

We checked this by training a sample of pp>jj parton matched (dR<0.4)
to quarks and gluons. The resulting area under the curve agrees with
the 'pure' sample to within 1% at all pt ranges, in both dijet and
zjet, less than the difference in auc between those two
samples. Therefore, we think that the procedure we have used in the
paper is sufficient.

  - 2nd par.
  - 2nd sentence - since you apply tight requirements, can’t you find
    the ratio by matching with the parton or parton jets? How do the
    ratios differ using this way?

We tried using parton matching to find the ratios. The ratio differs
by less than a percent in all cases, so we think its okay to leave
this section as is.

- Page 6
  - subsection A - Please add figures on some other feature inputs.
  - Fig 2. The x and y axis labels are hard to see.

We have improved the label sizes, and added plots for the ptD
distribution.

  - Subsection B. - 10 channels are in addition to 33x33 pixel images?
    The values for each pixel is scaled by some amount?

Each of the channels is a 33x33 image. The images are not scaled. We
have changed the text here to make this clearer. We tried also scaling
the images and found slightly worse performance in the high pt
samples.

- Page 7.
  - You should mention weight initialization and whether you use adam
    or adagrad, etc.

Glorot uniform initializer, also called Xavier uniform initializer, which is the default used in keras. We have added a line in the text and a reference for this. As mentioned in the text, for optimization, root mean squared propagation (RMSprop) and stochastic gradient descent (SGD) was used instead of adam or adagrad.

- Page 8. You should add a figure(s) for CNN trained in realistic
  sample and then tested on the pure sample, which forms the basis for
  Fig 4.

There was mistake in the caption of Fig 3 and right plot is, in fact, the test set of pure sample. The caption has been fixed to reflect this.

- Page 9.
- Fig 4: What is the difference between the left and the right figure?
  Also, the description of the figure 4 in the text is
  awkward. rephrase.

The different figures show the ROC curves for different pT ranges, we
added this information and updated the caption.

  - 
  - Last sentence, “Deep learning classifiers perform better than BDT”
    cannot be concluded from the evidence. Since, the feature inputs
    used are different, you use less information for the BDT. If you
    had used the feature inputs to the BDT to a DNN, its performance
    might be similar.

We have added a statement to this effect at the end of the sentence.

- Page 10.
- In principle, you could reweight the events (even
  multidimensionally) such that the kinematic distributions become
  indistinguishable and you could avoid these problems.

A fair point, but we believe in this case the studies we performed are
simpler and sufficient to understand the impact on the final results,
in particular the improvement to the weakly supervised distributions
after the eta cut.

- Page 11.
  - Last paragraph: there are factors like robustness against pileup
    events that you are missing when considering feature inputs for
    DNN.

This is true, and we added a sentence to the conclusion reflecting this.


==> ref/sample_info.yaml.txt <==
DELPHES: 3.4.1
FASTJET: 3.3.2
LHAPDF: 6.2.1
MadGraph5_aMC@NLO: 2.6.3.2
PYTHIA: 8.240

